Cracking the Black Box: Distilling Deep Sports Analytics

This paper addresses the trade-off between Accuracy and Transparency for deep learning applied to sports analytics. Neural nets achieve great predictive accuracy through deep learning, and are popular in sports analytics. But it is hard to interpret a neural net model and harder still to extract actionable insights from the knowledge implicit in it. Therefore, we built a simple and transparent model that mimics the output of the original deep learning model and represents the learned knowledge in an explicit interpretable way. Our mimic model is a linear model tree, which combines a collection of linear models with a regression-tree structure. The tree version of a neural network achieves high fidelity, explains itself, and produces insights for expert stakeholders such as athletes and coaches. We propose and compare several scalable model tree learning heuristics to address the computational challenge from datasets with millions of data points.

==> raw_resources/Debug_Neural_Network_Ice_Hockey.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

2 [label="event duration <= \n1.03 seconds?"]

4 [label="event duration <= \n0.50 seconds?"]
2 -> 4 [label="Yes"]
6 [label="event duration <= \n0.30 seconds?"]
4 -> 6 [label="Yes"]
8 [label="time remaining \n<= 1653.47 seconds?"]
6 -> 8 [label="Yes"]
9 [label="time remaining \n<= 2136.82 seconds?"]
6 -> 9 [label="No"]
7 [label="event duration <= \n0.80 seconds?"]
4 -> 7 [label="No"]
160 [label="event duration <= \n0.70 seconds?"]
7 -> 160 [label="Yes"]
161 [label="event duration <= \n0.97 seconds?"]
7 -> 161 [label="No"]
5 [label="event duration <= \n1.67 seconds?"]
2 -> 5 [label="No"]
215 [label="event duration <= \n1.33 seconds?"]
5 -> 215 [label="Yes"]
217 [label="event duration <= \n1.23 seconds?"]
215 -> 217 [label="Yes"]
218 [label="event duration <= \n1.50 seconds?"]
215 -> 218 [label="No"]
216 [label="event duration <= \n1.97 seconds?"]
5 -> 216 [label="No"]

}

==> raw_resources/Model_Tree_Example_with_4_Layers_Ice_Hockey.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="action blocked?\n(timestamp: 0)\n(average impact: -0.01023)"]
2 [label="x coordinate of\npuck<=70.10?\n(timestamp: 0)\n(average impact: 0.03130)"]
1 -> 2 [label="No"]
4 [label="y coordinate of\npuck<=23.39?\n(timestamp: 0)\n(average impact: 0.01443)"]
2 -> 4 [label="Yes"]
6 [label="y coordinate of\npuck<=-22.88?\n(timestamp: 0)\n(average impact: 0.02047)"]
4 -> 6 [label="Yes"]
7 [label="time remaining \n<=435.80 seconds?\n(timestamp: 0)\n(average impact: -0.00793)"]
4 -> 7 [label="No"]
5 [label="y coordinate of\npuck<=17.35?\n(timestamp: 0)\n(average impact: 0.05529)"]
2 -> 5 [label="No"]
314 [label="y coordinate of\npuck<=-16.85?\n(timestamp: 0)\n(average impact: 0.06098)"]
5 -> 314 [label="Yes"]
315 [label="y coordinate of\npuck<=25.40?\n(timestamp: 0)\n(average impact: 0.01105)"]
5 -> 315 [label="No"]
3 [label="y coordinate of\npuck<=-21.88?\n(timestamp: 0)\n(average impact: -0.05644)"]
1 -> 3 [label="Yes"]
535 [label="y speed of\npuck<=-286.59?\n(timestamp: 0)\n(average impact: -0.03762)"]
3 -> 535 [label="Yes"]
537 [label="y speed of\npuck<=-512.92?\n(timestamp: 0)\n(average impact: -0.05964)"]
535 -> 537 [label="Yes"]
538 [label="x coordinate of\npuck<=57.65?\n(timestamp: 0)\n(average impact: -0.03055)"]
535 -> 538 [label="No"]
536 [label="y coordinate of\npuck<=19.36?\n(timestamp: 0)\n(average impact: -0.06168)"]
3 -> 536 [label="No"]
640 [label="duration <= \n0.02 seconds?\n(timestamp: 0)\n(average impact: -0.06893)"]
536 -> 640 [label="Yes"]
641 [label="y speed of\npuck<=362.20?\n(timestamp: 0)\n(average impact: -0.04502)"]
536 -> 641 [label="No"]

}


==> raw_resources/Model_Tree_Example_with_4_Layers_Soccer.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="action blocked?\n(timestamp: 0)\n(average Q: 0.44333)"]
2 [label="last action was\na through ball?\n(timestamp: -1)\n(average Q: 0.80853)"]
1 -> 2 [label="No"]
4 [label="time remaining\n<= 46.77 minutes?\n(timestamp: -1)\n(average Q: 0.81463)"]
2 -> 4 [label="Yes"]
7 [label="distance to goal\nis less than\n17.63 meters\n(timestamp: 0)\n(average Q: 0.83275)"]
4 -> 7 [label="Yes"]
8 [label="distance to goal\nis less than\n20.40 meters\n(timestamp: 0)\n(average Q: 0.79383)"]
4 -> 8 [label="No"]
5 [label="average Q: 0.89048"]
2 -> 5 [label="No"]

3 [label="time remaining\n<= 23.36 minutes?\n(timestamp: 0)\n(average Q: 0.40161)"]
1 -> 3 [label="Yes"]
43 [label="time remaining\n<= 10.60 minutes?\n(timestamp: 0)\n(average Q: 0.30116)"]
3 -> 43 [label="Yes"]
45 [label="time remaining\n<= 6.18 minutes?\n(timestamp: 0)\n(average Q: 0.25998)"]
43 -> 45 [label="Yes"]
46 [label="time remaining\n<= 16.57 minutes?\n(timestamp: 0)\n(average Q: 0.33353)"]
43 -> 46 [label="No"]
44 [label="time remaining\n<= 43.15 minutes?\n(timestamp: 0)\n(average Q: 0.43523)"]
3 -> 44 [label="No"]
140 [label="time remaining\n<= 31.93 minutes?\n(timestamp: 0)\n(average Q: 0.40303)"]
44 -> 140 [label="Yes"]
141 [label="time remaining\n<= 58.97 minutes?\n(timestamp: 0)\n(average Q: 0.44843)"]
44 -> 141 [label="No"]

}


==> raw_resources/Rule_Example_1_for_Action_value_of_Shots_in_Ice_Hockey.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="away team\ntakes possession?\n(timestamp: 0)\n(average Q: 0.46843)"]

2 [label="time remaining\n<=393.97 seconds?\n(timestamp: 0)\n(average Q: 0.38763)"]
1 -> 2 [label="Yes"]

3 [label="time remaining\n<=334.85 seconds?\n(timestamp: 0)\n(average Q: 0.54622)"]
1 -> 3 [label="No"]

4 [label="time remaining\n<=117.08 seconds?\n(timestamp: 0)\n(average Q: 0.31988)"]
3 -> 4 [label="Yes"]

5 [label="manpower\nadvantage?\n(timestamp: 0)\n(average Q: 0.57143)"]
3 -> 5 [label="No"]

}


==> raw_resources/Rule_Example_2_for_Action_value_of_Shots_in_Ice_Hockey.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="x coordinate of\npuck<=55.01?\n(timestamp: 0)\n(average Q: 0.73537)"]

2 [label="time remaining\n<=1141.50 seconds?\n(timestamp: 0)\n(average Q: 0.72293)"]
1 -> 2 [label="Yes"]

3 [label="y coordinate of\npuck<=-19.11?\n(timestamp: 0)\n(average Q: 0.74358)"]
1 -> 3 [label="No"]

}


==> raw_resources/Rule_Example_for_Impact_of_Shots_in_Ice_Hockey.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="y coordinate of\npuck<=-21.88?\n(timestamp: 0)\n(average impact: -0.05644)"]

2 [label="y speed of\npuck<=-286.59?\n(timestamp: 0)\n(average impact: -0.03762)"]
1 -> 2 [label="Yes"]

3 [label="y coordinate of\npuck<=19.36?\n(timestamp: 0)\n(average impact: -0.06168)"]
1 -> 3 [label="No"]

}


==> raw_resources/Rule_for_Action_value_of_Shots_in_Soccer.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

1 [label="action blocked?\n(timestamp: 0)\n(average Q: 0.44333)"]
2 [label="last action was\na through ball?\n(timestamp: -1)\n(average Q: 0.80853)"]
1 -> 2 [label="No"]
4 [label="time remaining\n<= 46.77 minutes?\n(timestamp: -1)\n(average Q: 0.81463)"]
2 -> 4 [label="Yes"]

5 [label="average Q: 0.89048"]
2 -> 5 [label="No"]

3 [label="time remaining\n<= 23.36 minutes?\n(timestamp: 0)\n(average Q: 0.40161)"]
1 -> 3 [label="Yes"]

}


==> raw_resources/Rule_for_Impact_of_Shots_in_Soccer.txt <==
digraph { 
node [shape=rect];
edge [arrowhead=none];

27 [label="y velocity\nof ball\n<= 510.77?\n(timestamp: 0)\n(average impact: 0.37485)"]
29 [label="average impact: 0.36456"]
27 -> 29 [label="Yes"]
30 [label="average impact: 0.39429"]
27 -> 30 [label="No"]

}

==> raw_resources/Running_Times_Ice_Hockey.txt <==
\documentclass{standalone}

\usepackage{pgfplots}

\begin{document}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Action-Value of Shots in Ice Hockey}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 1.60)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 0.59)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 0.92)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 0.90)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Impact of Shots in Ice Hockey}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 1.13)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 0.16)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 0.32)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 0.40)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Action-Value of Passes in Ice Hockey}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 44.77)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 13.90)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 14.76)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 15.18)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Impact of Passes in Ice Hockey}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 25.47)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(2, 5.22)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(3, 5.10)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 5.37)};

        \end{axis}
    \end{tikzpicture}

\end{document}


==> raw_resources/Running_Times_Soccer.txt <==
\documentclass{standalone}

\usepackage{pgfplots}

\begin{document}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Action-Value of Shots in Soccer}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 1.96)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 0.25)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 0.26)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 0.32)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Impact of Shots in Soccer}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 2.08)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 0.25)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 0.30)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 0.41)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Action-Value of Passes in Soccer}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 72.78)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 18.26)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 19.08)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 23.03)};

        \end{axis}
    \end{tikzpicture}

    \begin{tikzpicture}
        \begin{axis}[
            title={\textbf{Impact of Passes in Soccer}},
            nodes near coords,
            x tick label style={font=\tiny\scriptsize, text width=1.5cm, align=center},
            xtick={1,2,3,4},
            xticklabels={Gaussian Mixture,Iterative Segmented Regression,Sorting + Variance Reduction,Sorting + T-test},
            ylabel=Hours,
          ]

            \addplot[ybar, fill=blue, bar width=1cm]coordinates {(1, 97.80)};

            \addplot[ybar, fill=green, bar width=1cm]coordinates{(2, 21.88)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(3, 23.19)};

            \addplot[ybar, fill=blue, bar width=1cm]coordinates{(4, 22.36)};

        \end{axis}
    \end{tikzpicture}

\end{document}

